Multi-robot motion planning of k-colored discs is PSPACE-hard

In the problem of multi-robot motion planning, a group of robots, placed in a polygonal domain with obstacles, must be moved from their starting positions to a set of target positions. We consider the specific case of unlabeled disc robots of two different sizes. That is, within one class of robots, where a class is given by the robots' size, any robot can be moved to any of the corresponding target positions. We prove that the decision problem of whether there exists a schedule moving the robots to the target positions is PSPACE-hard.

==> comments_mail_todo.txt <==
The author should define and explain “protected OR-node” more carefully. I concern that the authors may be misunderstanding about protected OR-node.
A protected OR-node is an OR-node such that both in-edges do not to be directed inwards simultaneously. It is not a property of node but graph. Therefore, Lemma 4 is enough because you assume that all OR-nodes are protected.
In fact, their protected OR-gadget in fig. 10, both in1 and in2 can be their outside terminal positions simultaneously.
For example, while the authors wrote the caption of fig. 3, “v1, v2, ...... v8 are protected OR”, it is wrong. In fig. 3, the protected OR is only v2, because the edges v2v5 and v2v6 can not to be directed inwards simultaneously due to the edge v5v6. On the other hand, v1, v3, v4, v7 are just OR-node.

- Be specifics that a 1-bend orthogonal drawing for max-degree 3 planar graphs always exists due to results in [2]. Also specify that in orthogonal drawings edge segments have to be horizontal or vertical.

- page 10: To follow the construction, it would be helpful in Figure 12 to redraw Figure 3 left the image in Figure 12. And add some labels
